Decoder-in-the-Loop: Genetic Optimization-based LDPC Code Design

LDPC code design tools typically rely on asymptotic code behavior and are affected by an unavoidable performance degradation due to model imperfections in the short length regime. We propose an LDPC code design scheme based on an evolutionary algorithm, the Genetic Algorithm (GenAlg), implementing a "decoder-in-the-loop" concept. It inherently takes into consideration the channel, code length and the number of iterations while optimizing the error-rate of the actual decoder hardware architecture. We construct short length LDPC codes (i.e., the parity-check matrix) with error-rate performance comparable to, or even outperforming that of well-designed standardized short length LDPC codes over both AWGN and Rayleigh fading channels. Our proposed algorithm can be used to design LDPC codes with special graph structures (e.g., accumulator-based codes) to facilitate the encoding step, or to satisfy any other practical requirement. Moreover, GenAlg can be used to design LDPC codes with the aim of reducing decoding latency and complexity, leading to coding gains of up to $0.325$ dB and $0.8$ dB at BLER of $10^{-5}$ for both AWGN and Rayleigh fading channels, respectively, when compared to state-of-the-art short LDPC codes. Also, we analyze what can be learned from the resulting codes and, as such, the GenAlg particularly highlights design paradigms of short length LDPC codes (e.g., codes with degree-1 variable nodes obtain very good results).

==> ARA.txt <==
snr	 cer 
1.000 	 5.089000e-01
1.500 	 2.532000e-01
2.000 	 1.241000e-01
2.500 	 4.344000e-02
3.000 	 1.137000e-02
3.500 	 2.291000e-03
4.000 	 3.477000e-04
4.500 	 5.222000e-05
5.000 	 5.000000e-06
5.400 	 1.400000e-06


==> ARJA.txt <==
snr	 cer 
1.000 	 6.250000e-01
1.500 	 3.683000e-01
2.000 	 1.828000e-01
2.500 	 7.855000e-02
3.000 	 2.052000e-02
3.500 	 4.433000e-03
4.000 	 7.295000e-04
4.500 	 7.811000e-05
5.000 	 8.671000e-06
5.500 	 7.000000e-07


==> epochs2.txt <==
epoch	cer 
1	0.000111800000000000
2	0.000109600000000000
3	0.000102100000000000
4	9.85000000000000e-05
5	9.87000000000000e-05
6	9.88000000000000e-05
7	9.55000000000000e-05
8	9.35000000000000e-05
9	9.01000000000000e-05
10	8.90000000000000e-05
11	8.69000000000000e-05
12	8.35000000000000e-05
13	8.13000000000000e-05
14	7.79000000000000e-05
15	7.65000000000000e-05
16	7.44000000000000e-05
17	7.43000000000000e-05
18	7.08000000000000e-05
19	7.17000000000000e-05
20	7.05000000000000e-05
21	6.99000000000000e-05
22	6.85000000000000e-05
23	6.85000000000000e-05
24	6.74000000000000e-05
25	6.46000000000000e-05
26	6.45000000000000e-05
27	6.15000000000000e-05
28	6.26000000000000e-05
29	6.12000000000000e-05
30	6.20000000000000e-05
31	5.86000000000000e-05
32	5.64000000000000e-05
33	5.55000000000000e-05
34	5.69000000000000e-05
35	5.43000000000000e-05
36	5.37000000000000e-05
37	5.34000000000000e-05
38	5.05000000000000e-05
39	5.12000000000000e-05
40	5.09000000000000e-05
41	4.90000000000000e-05
42	4.70000000000000e-05
43	4.54000000000000e-05
44	4.68000000000000e-05
45	4.35000000000000e-05
46	4.31000000000000e-05
47	4.44000000000000e-05
48	4.16000000000000e-05
49	4.20000000000000e-05
50	3.84000000000000e-05
51	3.94000000000000e-05
52	3.80000000000000e-05
53	3.54000000000000e-05
54	3.64000000000000e-05
55	3.57000000000000e-05
56	3.58000000000000e-05
57	3.32000000000000e-05
58	3.41000000000000e-05
59	3.45000000000000e-05
60	3.13000000000000e-05
61	3.42000000000000e-05
62	3.32000000000000e-05
63	3.24000000000000e-05
64	3.32000000000000e-05
65	3.01000000000000e-05
66	3.03000000000000e-05
67	2.89000000000000e-05
68	2.67000000000000e-05
69	2.76000000000000e-05
70	2.70000000000000e-05
71	2.78000000000000e-05
72	2.75000000000000e-05
73	2.72000000000000e-05
74	2.64000000000000e-05
75	2.63000000000000e-05
76	2.68000000000000e-05
77	2.72000000000000e-05
78	2.54000000000000e-05
79	2.69000000000000e-05
80	2.61000000000000e-05
81	2.53000000000000e-05
82	2.71000000000000e-05
83	2.63000000000000e-05
84	2.43000000000000e-05
85	2.68000000000000e-05
86	2.50000000000000e-05
87	2.56000000000000e-05
88	2.49000000000000e-05
89	2.28000000000000e-05
90	2.36000000000000e-05
91	2.39000000000000e-05
92	2.32000000000000e-05
93	2.51000000000000e-05
94	2.34000000000000e-05
95	2.18000000000000e-05
96	2.42000000000000e-05
97	2.41000000000000e-05
98	2.33000000000000e-05
99	2.32000000000000e-05
100	2.37000000000000e-05
101	2.36000000000000e-05
102	2.39000000000000e-05
103	2.30000000000000e-05
104	2.38000000000000e-05
105	2.29000000000000e-05
106	2.30000000000000e-05
107	2.27000000000000e-05
108	2.22000000000000e-05
109	2.32000000000000e-05
110	2.30000000000000e-05
111	2.16000000000000e-05
112	2.18000000000000e-05
113	2.09000000000000e-05
114	2.21000000000000e-05
115	2.06000000000000e-05
116	2.27000000000000e-05
117	2.09000000000000e-05
118	2.14000000000000e-05
119	2.03000000000000e-05
120	2.08000000000000e-05
121	2.11000000000000e-05
122	1.99000000000000e-05
123	1.92000000000000e-05
124	1.91000000000000e-05
125	2.04000000000000e-05
126	2.04000000000000e-05
127	2.00000000000000e-05
128	1.89000000000000e-05
129	1.91000000000000e-05
130	1.90000000000000e-05
131	1.84000000000000e-05
132	1.84000000000000e-05
133	1.82000000000000e-05
134	1.89000000000000e-05
135	1.84000000000000e-05
136	1.96000000000000e-05
137	1.96000000000000e-05
138	1.90000000000000e-05
139	1.75000000000000e-05
140	1.83000000000000e-05
141	1.76000000000000e-05
142	1.69000000000000e-05
143	1.78000000000000e-05
144	1.82000000000000e-05
145	1.78000000000000e-05
146	1.85000000000000e-05
147	1.84000000000000e-05
148	1.87000000000000e-05
149	1.76000000000000e-05
150	1.70000000000000e-05
151	1.81000000000000e-05
152	1.68000000000000e-05
153	1.62000000000000e-05
154	1.77000000000000e-05
155	1.70000000000000e-05
156	1.81000000000000e-05
157	1.64000000000000e-05
158	1.71000000000000e-05
159	1.81000000000000e-05
160	1.65000000000000e-05
161	1.68000000000000e-05
162	1.73000000000000e-05
163	1.51000000000000e-05
164	1.63000000000000e-05
165	1.75000000000000e-05
166	1.75000000000000e-05
167	1.74000000000000e-05
168	1.70000000000000e-05
169	1.72000000000000e-05
170	1.75000000000000e-05
171	1.72000000000000e-05
172	1.56000000000000e-05
173	1.67000000000000e-05
174	1.73000000000000e-05
175	1.70000000000000e-05
176	1.58000000000000e-05
177	1.75000000000000e-05
178	1.72000000000000e-05
179	1.66000000000000e-05
180	1.66000000000000e-05
181	1.73000000000000e-05
182	1.72000000000000e-05
183	1.66000000000000e-05
184	1.65000000000000e-05
185	1.65000000000000e-05
186	1.66000000000000e-05
187	1.68000000000000e-05
188	1.69000000000000e-05
189	1.69000000000000e-05
190	1.65000000000000e-05
191	1.52000000000000e-05
192	1.57000000000000e-05
193	1.49000000000000e-05
194	1.57000000000000e-05
195	1.60000000000000e-05
196	1.62000000000000e-05
197	1.41000000000000e-05
198	1.49000000000000e-05
199	1.43000000000000e-05
200	1.51000000000000e-05
201	1.54000000000000e-05
202	1.54000000000000e-05
203	1.38000000000000e-05
204	1.54000000000000e-05
205	1.49000000000000e-05
206	1.33000000000000e-05
207	1.53000000000000e-05
208	1.36000000000000e-05
209	1.33000000000000e-05
210	1.43000000000000e-05
211	1.44000000000000e-05
212	1.47000000000000e-05
213	1.50000000000000e-05
214	1.46000000000000e-05
215	1.47000000000000e-05
216	1.50000000000000e-05
217	1.44000000000000e-05
218	1.59000000000000e-05
219	1.48000000000000e-05
220	1.46000000000000e-05
221	1.44000000000000e-05
222	1.52000000000000e-05
223	1.48000000000000e-05
224	1.55000000000000e-05
225	1.49000000000000e-05
226	1.52000000000000e-05
227	1.47000000000000e-05
228	1.55000000000000e-05
229	1.53000000000000e-05
230	1.44000000000000e-05
231	1.57000000000000e-05
232	1.53000000000000e-05
233	1.49000000000000e-05
234	1.33000000000000e-05
235	1.53000000000000e-05
236	1.33000000000000e-05
237	1.52000000000000e-05
238	1.44000000000000e-05
239	1.42000000000000e-05
240	1.28000000000000e-05
241	1.43000000000000e-05
242	1.24000000000000e-05
243	1.29000000000000e-05
244	1.42000000000000e-05
245	1.39000000000000e-05
246	1.40000000000000e-05
247	1.28000000000000e-05
248	1.32000000000000e-05
249	1.46000000000000e-05
250	1.38000000000000e-05
251	1.48000000000000e-05
252	1.32000000000000e-05
253	1.30000000000000e-05
254	1.39000000000000e-05
255	1.36000000000000e-05
256	1.35000000000000e-05
257	1.37000000000000e-05
258	1.34000000000000e-05
259	1.48000000000000e-05
260	1.38000000000000e-05
261	1.39000000000000e-05
262	1.46000000000000e-05
263	1.35000000000000e-05
264	1.36000000000000e-05
265	1.37000000000000e-05
266	1.41000000000000e-05
267	1.39000000000000e-05
268	1.33000000000000e-05
269	1.37000000000000e-05
270	1.33000000000000e-05
271	1.33000000000000e-05
272	1.23000000000000e-05
273	1.39000000000000e-05
274	1.35000000000000e-05
275	1.28000000000000e-05
276	1.42000000000000e-05
277	1.42000000000000e-05
278	1.38000000000000e-05
279	1.35000000000000e-05
280	1.26000000000000e-05
281	1.34000000000000e-05
282	1.39000000000000e-05
283	1.21000000000000e-05
284	1.33000000000000e-05
285	1.34000000000000e-05
286	1.30000000000000e-05
287	1.30000000000000e-05
288	1.39000000000000e-05
289	1.41000000000000e-05
290	1.37000000000000e-05
291	1.33000000000000e-05
292	1.25000000000000e-05
293	1.24000000000000e-05
294	1.21000000000000e-05
295	1.22000000000000e-05
296	1.33000000000000e-05
297	1.28000000000000e-05
298	1.21000000000000e-05
299	1.25000000000000e-05
300	1.27000000000000e-05
301	1.36000000000000e-05
302	1.37000000000000e-05
303	1.35000000000000e-05
304	1.27000000000000e-05
305	1.15000000000000e-05
306	1.17000000000000e-05
307	1.29000000000000e-05

==> gallager.txt <==
snr	 cer 
1.000 	 6.061000e-01
1.500 	 3.333000e-01
2.000 	 1.869000e-01
2.500 	 7.519000e-02
3.000 	 2.117000e-02
3.500 	 4.001000e-03
4.000 	 7.755000e-04
4.500 	 1.107000e-04
5.000 	 1.800000e-05
5.750 	 8.000000e-07


==> protonasa.txt <==
snr         cer
  2         4e-1
  3         6e-2
  4         2.5e-3
  5         4e-5
  6         1.2e-7
  6.5       6e-9






==> rcb_k64_n128.txt <==
snr	 cer
0.100 	 1.000000e+00
0.300 	 1.000000e+00
0.500 	 9.453900e-01
0.700 	 8.571000e-01
0.900 	 7.375200e-01
1.100 	 6.003100e-01
1.300 	 4.606000e-01
1.500 	 3.319100e-01
1.700 	 2.237600e-01
1.900 	 1.405600e-01
2.100 	 8.193000e-02
2.300 	 4.411300e-02
2.500 	 2.183900e-02
2.700 	 9.892800e-03
2.900 	 4.079700e-03
3.100 	 1.523500e-03
3.300 	 5.123400e-04
3.500 	 1.542500e-04
3.700 	 4.132300e-05
3.900 	 9.788500e-06
4.100 	 2.036700e-06
4.300 	 3.949100e-07
4.500 	 7.696900e-08
4.700 	 1.515200e-08
4.900 	 3.027700e-09
5.100 	 6.173400e-10
5.300 	 1.291200e-10
5.500 	 2.785100e-11
5.700 	 6.228100e-12
5.900 	 1.451500e-12
6.100 	 3.543100e-13
6.300 	 9.102500e-14
6.500 	 2.472200e-14
6.700 	 7.127200e-15
6.900 	 2.188800e-15

